Analysis of Eruptive Prominence Plasma Parameters' Effects on the \ion{He}{2} 304~\AA\ Line with Solar Orbiter EUI Observations

An observation of a large prominence on the solar limb took place on February 15, 2022, by the Extreme Ultraviolet Imager (EUI) on board Solar Orbiter. We aim to determine the range of physical parameters of this prominence, such as temperature, radial velocity, and altitude, and examine how these parameters affect the formation of the 304~\AA\ line of \ion{He}{2}, especially how collisional excitation and radiative processes contribute to line formation. After constraining these parameters, we generate 200 random models and compute the \ion{He}{2} 304~\AA\ line profile. We present these results using parallel coordinate plots to explore how these parameters affect the results. This allows us to infer the key physical parameters that impact the formation of the \ion{He}{2} 304~\AA\ line. This study demonstrates that column mass and the steepness of the temperature profile are key factors in the formation of the \ion{He}{2} 304~\AA\ line during the solar prominence eruption on February 15, 2022. Radiative processes remain dominant in the formation of the \ion{He}{2} 304~\AA\ line. These insights provide a foundation for future research and comparative studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
